Impact of the nonthermal electron radiation effects on the horizon scale image structure of Sagittarius A*

The Event Horizon Telescope (EHT), with $\sim$20 $\mu$as high angular resolution, recently resolved the millimeter image of the suppermassive black hole in the Galaxy, Sagittarius A*. This opens a new window to study the plasma on horizon scales. The accreting disk probably contains a small fraction of nonthermal electrons and their emissions should contribute to the observed image. We study if such contributions are sufficient to cause structural differences detectable by current and future observational capabilities. We introduce nonthermal electrons in a semi-analytical accretion disk, which considers viscosity-leading heating processes, and adopt a continued hybrid electron energy distribution of thermal distribution and power-law tail. We generate the black hole images and extract the structural features as crescent parameters. We find the existence of nonthermal electron radiation makes the crescent much brighter, slightly larger, moderately thicker, and much more symmetric. When the nonthermal connecting Lorentz factor $\gamma_c=65$, which is equivalent to the nonthermal electrons accounting for $\sim1.5$% of the totals, nonthermal effects cause $\sim2$% size difference at 230 GHz. Comparing with the structural changes caused by other physical factors, including inclination between the system and the observer, black hole spin, and interstellar medium scattering effects, we find that although nonthermal electron radiation takes the most unimportant role at 230 GHz, it becomes more significant at 345 GHz.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
